Mechanism of feature learning in deep fully connected networks and kernel machines that recursively learn features

In recent years neural networks have achieved impressive results on many technological and scientific tasks. Yet, the mechanism through which these models automatically select features, or patterns in data, for prediction remains unclear. Identifying such a mechanism is key to advancing performance and interpretability of neural networks and promoting reliable adoption of these models in scientific applications. In this paper, we identify and characterize the mechanism through which deep fully connected neural networks learn features. We posit the Deep Neural Feature Ansatz, which states that neural feature learning occurs by implementing the average gradient outer product to up-weight features strongly related to model output. Our ansatz sheds light on various deep learning phenomena including emergence of spurious features and simplicity biases and how pruning networks can increase performance, the "lottery ticket hypothesis." Moreover, the mechanism identified in our work leads to a backpropagation-free method for feature learning with any machine learning model. To demonstrate the effectiveness of this feature learning mechanism, we use it to enable feature learning in classical, non-feature learning models known as kernel machines and show that the resulting models, which we refer to as Recursive Feature Machines, achieve state-of-the-art performance on tabular data.

==> Arxiv RFM Journal Format/Tables/clf_no_categorical.txt <==
n-train,data-keyword,FT Transformer,GradientBoostingTree,MLP,RandomForest,Resnet,SAINT,XGBoost,ours,best method
1787.0,wine,77.54,78.77,77.62,78.96,77.95,77.09,79.85,80.67,ours
2220.0,phoneme,85.28,86.78,84.95,88.55,86.21,85.58,86.48,88.16,RandomForest
3631.0,kdd-ipums-la-97-small,88.96,88.38,87.95,87.95,88.07,89.02,88.26,88.62,SAINT
5325.0,eye-movements,58.62,63.75,56.89,65.04,57.41,58.93,65.54,61.14,XGBoost
7057.0,pol,98.47,97.94,94.27,98.21,94.81,98.14,98.05,98.33,FT Transformer
7404.0,bank-marketing,80.42,80.27,79.18,79.82,79.37,79.09,80.44,79.73,XGBoost
9363.0,MagicTelescope,85.09,85.88,84.7,85.6,85.78,85.1,85.92,86.5,ours
9441.0,house-16H,88.16,88.2,87.78,87.8,87.5,88.16,88.83,87.78,XGBoost
10000.0,Higgs,70.62,71.08,68.86,70.76,69.44,70.72,71.42,70.73,XGBoost
10000.0,MiniBooNE,93.74,93.19,93.54,92.65,93.68,93.52,93.62,93.93,ours
10000.0,california,88.62,89.82,86.0,89.21,87.57,89.07,90.17,90.29,ours
10000.0,covertype,81.32,81.87,78.89,82.73,80.26,80.31,81.9,85.95,ours
10000.0,credit,76.53,77.22,75.99,77.28,76.1,75.99,77.38,77.66,ours
10000.0,electricity,82.0,86.16,81.04,86.14,80.86,81.77,86.83,82.93,XGBoost
10000.0,jannis,76.55,77.02,74.57,77.27,74.6,77.26,77.78,78.28,ours
40306.0,jannis,79.74,79.47,76.45,78.85,78.59,79.77,79.56,80.68,ours
50000.0,Higgs,73.13,72.55,71.15,71.98,72.39,72.75,72.83,72.44,FT Transformer
50000.0,MiniBooNE,94.34,94.14,94.32,93.53,94.44,94.32,94.43,94.97,ours
50000.0,covertype,90.69,89.76,87.43,90.59,89.39,89.53,89.74,94.1,ours


==> Arxiv RFM Journal Format/Tables/clf_yes_categorical.txt <==
n-train,data-keyword,FT Transformer,GradientBoostingTree,HistGradientBoostingTree,RandomForest,Resnet,SAINT,XGBoost,ours,best method
3479.0,rl,70.31,77.62,76.05,79.79,70.56,68.2,77.01,70.47,RandomForest
3522.0,KDDCup09-upselling,78.05,-,-,-,76.98,77.8,-,-,FT Transformer
3589.0,KDDCup09-upselling,-,80.36,80.61,80.02,-,-,79.56,77.24,HistGradientBoostingTree
5325.0,eye-movements,59.83,63.94,63.58,65.73,57.93,58.54,66.77,62.75,XGBoost
10000.0,compass,75.34,74.09,75.15,79.28,74.46,71.87,76.91,77.5,RandomForest
10000.0,covertype,86.74,85.56,84.47,85.89,85.27,84.95,86.42,89.5,ours
10000.0,electricity,84.16,87.97,88.15,87.76,82.64,83.35,88.69,85.33,XGBoost
10000.0,road-safety,76.74,76.21,76.45,75.88,76.08,76.43,76.69,75.48,FT Transformer
50000.0,covertype,93.61,93.22,92.09,93.35,92.24,92.58,93.31,95.58,ours
50000.0,road-safety,78.95,78.73,78.85,78.13,78.41,77.96,80.29,77.56,XGBoost


==> Arxiv RFM Journal Format/Tables/reg_no_categorical.txt <==
n-train,data-keyword,FT Transformer,GradientBoostingTree,RandomForest,Resnet,SAINT,XGBoost,ours,best method
4547.0,wine-quality,-,0.458,0.504,-,-,0.498,0.497,RandomForest
5457.0,isolet,-,-,-,-,-,-,0.868,ours
5734.0,cpu-act,-,0.985,0.983,-,-,0.986,0.986,XGBoost
7056.0,sulfur,-,0.806,0.859,-,-,0.865,0.913,ours
7484.0,Brazilian-houses,-,0.996,0.993,-,-,0.998,0.938,XGBoost
9625.0,Ailerons,-,0.843,0.839,-,-,0.844,0.841,XGBoost
9752.0,MiamiHousing2016,-,0.924,0.924,-,-,0.936,0.934,XGBoost
10000.0,Bike-Sharing-Demand,-,0.69,0.687,-,-,0.695,0.689,XGBoost
10000.0,california,-,0.846,0.83,-,-,0.853,0.867,ours
10000.0,diamonds,-,0.945,0.945,-,-,0.946,0.945,XGBoost
10000.0,elevators,-,0.863,0.841,-,-,0.908,0.923,ours
10000.0,fifa,-,0.663,0.655,-,-,0.668,0.653,XGBoost
10000.0,house-16H,-,0.541,0.486,-,-,0.548,0.489,XGBoost
10000.0,house-sales,-,0.884,0.871,-,-,0.887,0.883,XGBoost
10000.0,houses,-,0.84,0.829,-,-,0.852,0.864,ours
10000.0,medical-charges,-,0.979,0.979,-,-,0.979,0.979,GradientBoostingTree
10000.0,nyc-taxi-green-dec-2016,-,0.554,0.563,-,-,0.553,0.532,RandomForest
10000.0,pol,-,0.99,0.989,-,-,0.99,0.991,ours
10000.0,superconduct,-,0.905,0.909,-,-,0.911,0.911,ours
10000.0,year,-,0.271,0.241,-,-,0.282,0.303,ours
37758.0,diamonds,0.945,0.947,-,0.941,0.945,0.948,0.948,ours
50000.0,nyc-taxi-green-dec-2016,0.12,0.624,-,0.247,0.534,0.629,0.569,XGBoost
50000.0,year,0.117,0.307,-,0.119,0.289,0.307,0.334,ours


==> Arxiv RFM Journal Format/Tables/reg_yes_categorical.txt <==
n-train,data-keyword,FT Transformer,GradientBoostingTree,HistGradientBoostingTree,RandomForest,Resnet,XGBoost,ours,best method
2836.0,analcatdata-supreme,0.977,0.981,0.982,0.981,0.978,0.983,0.987,ours
2946.0,Mercedes-Benz-Greener-Manufacturing,0.548,0.578,0.576,0.575,0.545,0.578,0.575,GradientBoostingTree
6048.0,visualizing-soil,0.998,1.0,1.0,1.0,0.998,1.0,1.0,RandomForest
6219.0,yprop-4-1,0.037,0.056,0.063,0.095,0.021,0.08,0.072,RandomForest
7484.0,Brazilian-houses,0.883,0.995,0.993,0.993,0.878,0.998,0.906,XGBoost
9999.0,OnlineNewsPopularity,0.143,0.153,0.156,0.149,0.13,0.162,0.139,XGBoost
10000.0,Bike-Sharing-Demand,0.937,0.942,0.942,0.938,0.936,0.946,0.933,XGBoost
10000.0,SGEMM-GPU-kernel-performance,1.0,1.0,1.0,1.0,1.0,1.0,1.0,ours
10000.0,black-friday,0.379,0.615,0.616,0.609,0.36,0.619,0.612,XGBoost
10000.0,diamonds,0.99,0.99,0.991,0.988,0.989,0.991,0.991,XGBoost
10000.0,house-sales,0.891,0.891,0.89,0.875,0.881,0.896,0.891,XGBoost
10000.0,nyc-taxi-green-dec-2016,0.511,0.573,0.539,0.585,0.451,0.578,0.549,RandomForest
10000.0,particulate-matter-ukair-2017,0.673,0.683,0.69,0.674,0.658,0.691,0.662,XGBoost
37758.0,diamonds,-,0.992,0.993,-,-,0.993,0.993,ours
50000.0,SGEMM-GPU-kernel-performance,-,1.0,1.0,-,-,1.0,1.0,XGBoost
50000.0,black-friday,-,0.631,0.636,-,-,0.639,0.623,XGBoost
50000.0,nyc-taxi-green-dec-2016,-,0.636,0.585,-,-,0.648,0.589,XGBoost
50000.0,particulate-matter-ukair-2017,-,0.706,0.71,-,-,0.712,0.69,XGBoost

